Spectral Galerkin methods for transfer operators in uniformly expanding dynamics

Markov expanding maps, a class of simple chaotic systems, are commonly used as models for chaotic dynamics, but existing numerical methods to study long-time statistical properties such as invariant measures have a poor trade-off between computational effort and accuracy. We develop a spectral Galerkin method for these maps' transfer operators, estimating statistical quantities using finite submatrices of the transfer operators' infinite Fourier or Chebyshev basis coefficient matrices. Rates of convergence of these estimates are obtained via quantitative bounds on the full transfer operator matrix entries; we find the method furnishes up to exponentially accurate estimates of statistical properties in only a polynomially large computational time. To implement these results we suggest and demonstrate two algorithms: a rigorously-validated algorithm, and a fast, more convenient adaptive algorithm. Using the first algorithm we prove rigorous bounds on some exemplar quantities that are substantially more accurate than previous. We show that the adaptive algorithm can produce double floating-point accuracy estimates in a fraction of a second on a personal computer.

==> data/Lanford_acim.csv <==
Coefficient
1.0152399378333904992778160959718164078172310124272449678710109741361119773638514155049716292497160407799196927946035292755203103909570684053831777039366386879202214303734068720640642418821432529968117004540824451246823510887869659150869601071348504463528655228213199289715866597568713103207120339285840937518345997073484809,
0.2959402467198644360691557568534649281255199140320087050140701589799224236286756157306453428362579972955209407569235828800353785736001162760290641997832106400866325507146939422785372816997253064614345418487624338516038927861668203436252120430144875272666026643325431125625438660476271141911014159966132460596915065760863456,
0.0454783059652132131932647665136696045487035183565029347057741981378055059028218758074784455353109189141962239457783463052402501007308131778251196370865411626195459936432127062974927904634942528197430254230100229329496078525487089102157300583735610001796789248405565868607127877434920746232456500836330612830825094072257945,
0.0072677367310496177976960017708362412207171912759495956574853141008613503811315716917421724622398053315299535984757974315317246948950759538532786118581428946190552583742873171749969282766298225925700278499144007554996118955676911583563940564927261500273160957781167909190872273373806887331717569759656946679438626607395425,
0.0011928897046246453315804221976704118857135219696609232448653364763750634542558676845933630872557877928090394589255555091375252686985218421937120790228257268599425555722176128787924834419301191422560745396046135374031441093752925507194780231181565105147191670653589546961869829850207930760909153612984406977598737058341489,
0.0001992066724649968712151527361283791406868720777380914320729205935629624544108352544889024659413794617061506128394053950420962537745349053689693227618008037743775752092498031129046717612411902644227303182502942451789600275900241210267242140985652443535870077904634704136552175628637547148010698951778226144021791377845065,
0.0000336268042926109513275293421987843195231331835228175455066954377295653019928388874302419057291946234209969818804573534143184186746063537206984174173627394655522920646463756886165720486339563778951136620579189977817939935508826620064509582371094444748172757298286200384802727015082678596536426179139568350014481451482088,
0.0000057137187966767134917532271113913404832223552285881999461197239090375453759476823235545371543867023692914583772738766878065690538110479011913199532232958781504834682589608075432757948902209876689714718280405893896738889371307448039725387973612090926811674407805773755041159367587530722028520488853765264503215543329642,
0.0000009746894202530414232539978412880025737315793912630460241914639438878187766482837309508070664041802962208039529569268531779387294194794455563245410695333243781138486623786068040960193206466421756309382534830461245667066464384680368972625862199942067597860580427631689085979496208070138282429468228198030596878400627199,
0.0000001666615468707763086806236065149029031781047147296357618469508519596645922031800297996352162258508732635411042427345938381833535934554172447114732717048619143142593807457857307679022494315379118400238394325319123870386578598658580258948607712932592822187265309040887192346992916055544575671708949324590833803638209068,
0.0000000285371484603172376644031278594150879162533119589723209005939253452933453813189044748140835470500941931647404789621949654186198579737497859638602462488338101941038428214105365453590336805830830976728057639041406313990481867359523900013885793965698325418234467223602272869668780310953244268506473169278398625214129285,
0.0000000048903967488939447425247910433621061004757097266763408422491771930438599287979956780178388302297349924922546508032645197806118339673551131831249834708244096672012089762598065358739518525870966045728486689131666163968842377896012763773220884168445877797811253129991301414680592001070998596365928084830676147756355266,
0.0000000008384731220138963233825923605021239180020585816637229989131511473290438215925992531686345760035958995158796440227926935302862249124254402296957453943996543314453656811538692560671767484409085155001437743812008853364066585072572922012451823822170181534801476792966271160693236403246336336225060841371176389593132357,
0.0000000001438000150972610874108723153219079404872108666078083257133859535743194579282978109822662687645986848290293752228084786012100267473693570316736194765527780174729639713739693231091052088647451008800633656863498774867519944101093490760051727054605485945169046965524713249711824064472742785257087498143312234831555343,
0.0000000000246661986804835648467595283974538230257854704232398541917138661968078675606376527322543246362988739912660080418260098127839688914644432317811864795750701599945459689375474905257807943914190845959501422682927832103884184804639960027913649629255530124385932840343629152416101212938369040493465088283701737273682456,
0.0000000000042314461859460496707556290728454457627213770309486131987339017619607060993305354958749166034629242222545184165090604334896085579828862367415188183346258856349270394876862525459346348319894993203375111766937840397991901347102194112891759949557001987035502509304236854733194600529229994294857284919338269014137583,
0.0000000000007259403274368494243639891717932343981581503155170637945068338493510140899198210818562624348596578461701556130753226323018687024149716945129050469162514811343608525581301091584665453655489891159481635106068234763296801032881888523810385640767221174185122511715396161122983750161009368122558288521274314770556273,
0.0000000000001245455008104613402549632696273410071616892934883437446433379226588703221285692992582949592365227901691014320510936438076441597623351110576791680812282892570477120563460484381510617856982543360847060043627734575904397373826306055900163133807595783897660689701718154375222037100926262691019781071721674630928243,
0.0000000000000213680065359470188426204309302326065382712056935016428982700973424816076791169147887894055934917449622615244664522212562150427308532732058671700688906263129122876237305077925147479388479325027260673203115614205823410826496289470830638221477401703457070704383048126439262244325330358854584376879796247978062566,
0.0000000000000036661073700903247424018538348838683966311121431216318608101802852650902811758964316253711230562453798669969915313073657934590855363611827291422718103526095866230787722859073498554595225630009446853523356310825281804860846453510588496191397790692711258602757798832318630105465315510786103255817857276671184060,
0.0000000000000006289982232620473513860859279420054021614215892803698667897625212928325308533322775197040971185349531247346866388685878005498380689225698629814837444253091196910767241683392603624465606243977296018344998954201895461666570495070026637976830914907147143164637116233856453214971964780886653937114823996185941896,
0.0000000000000001079183912835848202260623406529432941037901626272842273886574750851237980490750418777861837544749253249009234227370174108580371656280247962647859148160310154880688761311177301541198596582360615575871795596179015230811923950422433355799327964567574878126925952361369476266936754575333334386983155428934808664,
0.0000000000000000185158037885983734889003459520455794790926630980827719460305029662006755760275810394572941306128270752916012026364314199412721053547830348743992558093688013821727210807945802425009673642767753469686047122247396415494759012311191488138029360903855352191860998301761334756891368889880351456808496753307002049,
0.0000000000000000031768031377480015820614269384630751821258120419882608657446476017655426512087088984677441526737331895663617230778622612003729831389262679829629766365672707223839196191099104234648634106381534800211008681369033030730565841700527207733047028383879719117467024148414661063632567998271000806673318795371666375,
0.0000000000000000005450525861786412320729044936705787094888933468580846267802577929550346374977104540065132978483044386626011307107389160258537793520990031334565072259573730186971870566753068643746020575046232569719011069960042261653762103970878589662447992893666977281366055452938188326022237439774534395096376403838064288,
0.0000000000000000000935161724713172217011962938045756217143938884973041001465457519039209923896703126345976351317211452518870799902477701928520350686591970312515642950114078314018201666145631487114773990161700576130058771105480665868719532217045272773541608102771209281240530123106102007427885710821287187953900333670420337,
0.0000000000000000000160448318349709827815471566609533940392442844850206478526075292985951966884381897763500076795670847191095423875162887473938661364462109698131140829501237610057669009402898443138551937613197660484282228801259287080818027318044905856904283293209399810247664487419857796657279140330157225923244848836199073,
0.0000000000000000000027528572481261101356292509577499280319689726685693192953609362494331676101100187130153576055001789240100870988592632147631704209269420507485233811529661406058759126128593794512561220960243683767587972740405792899886788281110351905742686143526758310050783661177791386270601705907179556284622843649582824,
0.0000000000000000000004723155642511448603805095475196560197667937246099174285824009857297278156070814215941098140774955669619146889637161575698080216141418714421849866991225487242823914302788002619464547779614701794034153990399028175010802036612933957068758184263061248130852665658143661668999674107529448823643673642240790,
0.0000000000000000000000810365324179921606328061504976412477070574054871480401150851804214078482328663255560732255810460366308331041579889712501853628360412866949650159520207246404654526881555314972447705218700147737962724424109432387011959714125322021870559998519045081587703287724367117877293120766671364473086219539188412,
0.0000000000000000000000139036701636726150541651247890412100309857740679489428999524638348860774089227019580771449277894995064701450093444594917290636847270483470343670264114505238248653114945248126138623030243867062766133644214482664795320191999893322277043619156154729341332069741970500172736253047769283645065767269489769,
0.0000000000000000000000023854925954555120915624683354702869579401700733641612214377574733680877083350793430937525595278683724177869143904407099304480204011666836864848951095061966293757077662043946429445043289294369211459457224129052267178040554515775132470031488809714912143113287504781129524765329753570928395313099269805,
0.0000000000000000000000004092858163157698511506168895735129520494921454433330049132628237503600989335353917788506487379436889505776149979453048430036358601539662582758102269763286790958941331955157987950154100501099953694294986709350702396013820269076807423378682233601586471383537132217103218889608246862969696565205782583,
0.0000000000000000000000000702223435802481753726795610365286292163093785503786336254827679537139760585527698100449526652154059956691392821814792799370284810403220126324539266842706074205489403279535050870472486795990981086678310473491284468092153061859577172044267647082251824413478122385366408346899850891015178150051206606,
0.0000000000000000000000000120482493218184454589944015100363364493841451970484764370849537404234074962175580948750455473322332093397195448866353708716740592414776618972990281891168135189750298505789987053302861638062248296387347742755638936599700976254390405528951952830566405723402968736636576709211490709040101417659105432,
0.0000000000000000000000000020671527705137810851795376017266466306691067584671953878753533541818789106961266630714837931912104094038027996186181354611724849251160738128506524627868801312631245395390508949406006780155692192780858049702529871370999992654052944899750371780113042810893374418780916797993276024769129263434218864,
0.0000000000000000000000000003546673436778337174757950163186016403466172811947202011999852697223158089583499087595106619637145515268465278848608093237879222483967134561737431236846672910073201592636986156960124735729057730603468678007631187392346534131827276427237287271718716654829292549071705626401571516287625276514693048,
0.0000000000000000000000000000608512958378641697122520780982891178982020765463985388043482493411043611019051376759515056647127951601443058081352045976691574368501286596212058040191994113577882155752266821539160674537782892121127004755144740682188434787468109900374418113318076743855121395780513067271138438873781645001051133,
0.0000000000000000000000000000104404317821881357749423554093338262025247290963739153911851931607446971332563739942581926122358690189494130800478919949410393290775933384166389336313578470998294069847584691707229772441927829300631915792177746308148074830795165886925241812157535408648037474190565246829589435775310694557626134,
0.0000000000000000000000000000017912948989900446726315038263955244286366603136010717137825927986187984514553250798245288118030193999852957155384005830031391808556982409817404334284222675730330025048435961433354205482724160178342758829071865295390301321180080903038270269230514936981928919337135218144554552793588656748378513,
0.0000000000000000000000000000003073376161692946359162590976554123262693045900908128366262285470835216335223076888979477019146022603634855309475698806243856953129412429030183730684061858160657622663718982821600804515933722182659376144465644067400287267608996139356144128539456971331375987416690014578944956365719478090441892,
0.0000000000000000000000000000000527307984719471583325167770161839870295229937706665861137444697816351763236143054259530299075425097737376044113492651830145819121961942405477293112252173330069944777445989109274295270295981279750617749097418096513280992013322928315216166473472430396598337008414627731251016483675479019205467,
0.0000000000000000000000000000000090471747074660936739101906179442194373192359435015363300332144838996328235794580767593364277813946590171203987729773255074208680665289967963893023156662325227008969591762081416247490552996069688379755578574362864227920080445745764502560961280260581574696803399286287927197228592037343154104,
0.0000000000000000000000000000000015522497774031841951646109747731068388952891666299144654382599985608780147823353616959474074834744030152324994307028482466665566760081310276559761331611686776629524042987128124454674452015447987890722673655921446378918205324253885159774405708480515573044977680118779152373564045108162501703,
0.0000000000000000000000000000000002663239574130367442112918873595705115953084088359201786358313978380008301121629453570766033670176054983949009850136943344320181719236029773123112910279041964662265555457440630507764024025785919622780715283536923235380192635855506278432198683333584111629681041996462952925225875134934363811,
0.0000000000000000000000000000000000456939671215082572210626327440281416017875356780211677881444153925252189468385027608393268566734715662254200750145431620742381743347862104985551358271187611639520743574564539527252081676673155955056702699577934345622835276127029810207128920562686168307450416728553041039699570909610295481,
0.0000000000000000000000000000000000078398453207074231604900860365685317248699455983827261677094733987674491332211424105019129058797933857224522476518882978545478522465053513117290764799952604238223858247947565468740425101277246311544342282218698020478082233213868071642030780247086738788241891993539714145911260332221158780,
0.0000000000000000000000000000000000013451048032105350780173694353730749167372922816196085534401868908508784398228714132705877691287420246691076410447978211734503330322132441137348655212244357818240721554130551448755994735611985259889115111889881818753557855932760974864928952950170213724054464423956495355249879424506292523,
0.0000000000000000000000000000000000002307834986036966236028132435999857591522114186032204315348879724348818147082119775634304812706220411255031175186869306236497211349443325085387879970767788008517985234235403076811583246060074086731207314859791810438380392309431901793825239119963323384379452372721762010243261246953874458,
0.0000000000000000000000000000000000000395961884164844873468507455374933048548551333382474864737793139576129510131398254297256517511697338571920229371955811832148493268534660724025502370144046061080995453389346313156226432240278119594443116637642796676037488218518155254379266269122186671206569402351006023980778541769263671,
0.0000000000000000000000000000000000000067936318956992219630157548014427531673050875433037157509315872057406082458947997704119894202282009171490899014164414807437014947680579942388907471128208385206244832546153254996431263437836979005377535758751036191628331349313532780381549327645162396324425041848576454567640877929514936,
0.0000000000000000000000000000000000000011656029577602355311483157251963793739535497534336417586085980270773646281678474279013533523383488674222555707300995086645486200123248638073134670216131289385209271833786491904795220581783872693391288380751850414630646401003166485757175899170303888477560722378714204820073792688418584,
0.0000000000000000000000000000000000000001999858508671807381949389135984921358120831788472436255602125642455243072332023930582563313588256050817647203045890334760647234084287712044591207634074675967833706018062212674252338133433900795098040211568922125597141198831559963859565135770983651741745564674935328631032653281305611,
0.0000000000000000000000000000000000000000343121474433529413247789409910988098995135032820745163564046833685628905016686559143724292450607183218056250747378826521525807867100271235809615061507000527074515288875938914095640478842828218847812813289927607589738092955208580019059770426882559069877874844435092171278556346185185,
0.0000000000000000000000000000000000000000058870337929878284675472144503853539947674756186398637752771781717250043589092010277305408591649396864765725764366301015153594473585142750935967548733502476938317149119911287273860160429714675313290695979867219725573672380502945680921351925080332044124427837018881369987906448356491,
0.0000000000000000000000000000000000000000010100553145791733151679821375342491862235145318740566621474827477251462024814107833459899557353129176563607325618452758149036108791462388905014893619661118162945144431138235456700367558566591848558829596129697944225722242537040939770559644392097449387805064176331844287782802331336,
0.0000000000000000000000000000000000000000001732980944877310562845605357448618841256178202619886694370469681340097808282103859448425856846341880795528731356931684825002296147891078741290896935277437140975377479098823917681200726221990681902323457977989407409179958532022931414638143908283751040214974042002903123485532424737,
0.0000000000000000000000000000000000000000000297332523472655161145662598611946169180907641636097058789885102222711802824581369823286169430627763980166995851511980503385167817200726177093507805895904819195679284737984493778610857365664818810301889241420515256423629853745658293341396223238256830273319456822891465628792912327,
0.0000000000000000000000000000000000000000000051014195958673433308066917603100397099042617195006080494499311250673539636577689423159912417517574611882035019870775546374526628097616218830989262620747143821027575604732474097724208602485006531279727182108045544562321444424510447201085650362902677457666132590024581066987597548,
0.0000000000000000000000000000000000000000000008752652279390795747853911544353462232114016859700131391800066392747766760752019441730246169700743184611193619593499999078466438229805496408206573845545820027765973278885505134634647953820711418580484397800362688334909794775415068473647647133311227282987707837491715215158497056,
0.0000000000000000000000000000000000000000000001501717717671882350509913659950641211526067222491357877535718965495847615413624555922222872824607904236128948759777925140415597951208667880727744752312037550934461752692326539313290075864280248479886808284595794104339011251026471492637969677745847373943088048200949619113737953,
0.0000000000000000000000000000000000000000000000257654026640553024624185846955785397122263742453808871071264885636854040654448454752732693401078831829623234410482292899360283479088631358750556528330229827376138622531395271036657560249502199503497780186714191320591204057352766954174048117388315544792870924205442353461751489,
0.0000000000000000000000000000000000000000000000044206442171441319967993740907809854121704644992775304227413342737841030281074453389931276985887588531039820947015853604933515120555299825294371135697688441168088110646479678852970772301571051944949392203377745570554996028606720287793105272611014215632755513535455901606248732,
0.0000000000000000000000000000000000000000000000007584626388095453093084358123060196669980987909849509991627629506301049787360512594793236400297126226866162597242478328444380453281010325951743251444522212083635825982121743645806037169824188633442155690559835445950759708621924141412401216851507048875094833592708158753051124,
0.0000000000000000000000000000000000000000000000001301316157131454950797685026677333604160473775107357370934027048489954228702811462452830872376935743232504210585400546092784404143181746368209396358158879563131633960634282127824676763798316770340979842290063142081461194517575717049915484956820419891519409231300594836751113,
0.0000000000000000000000000000000000000000000000000223270554693282305246764366277412952756907421644095021380001553776624685636002008232375512731730493031906639991690495657216634583789924342531783440075555935432945961733437044567025843161048683472057399142493243423770948238213981269070545188911637151368293945533788929805595,
0.0000000000000000000000000000000000000000000000000038307171028239455847747267597216384152306254466218982799077217024599107295469586402999535204102906914018318747186181476989044522207766986673444215666193167107501080857666149102075175767743629086121419558341939887563287978844864704226613140255284838833153622234492793849002,
0.0000000000000000000000000000000000000000000000000006572471476154487943167876133000072095232421393820342541942407781073079179859676492768331632201607499988299822406235098026116719387637824700921789047161772940407283769015362454587895371367756226244044362916791907204165607568617482057157703698255664387585410976709656529715,
0.0000000000000000000000000000000000000000000000000001127657828687477680900260861858976030775936593711518274288880908065356031861136163499454791597636608678505869826653598020362766324250247763084833398632822111665866539334170613213737028294612979523234008881981481160541649649345949083382818353586537825218896347179635591280,
0.0000000000000000000000000000000000000000000000000000193475495970378735187768821788340267997508897931758193426730719475818449989610279971766002978538331968000408618222637343273522933521134350568623907272971649131926322969892222618035361719709469165833449787527349396159528583199075017910962786865147708549048404213496538454,
0.0000000000000000000000000000000000000000000000000000033195147134794790126878244141699751264561391700495960918382684131180806728559823875829879725956659213493976808159933081806424437169488599230095950533548819425158493240122072929897400599399283842141514500883264748209103558487036230313444576567167650087544096150682707571,
0.0000000000000000000000000000000000000000000000000000005695386838390011624682612133643801569994701002877228916505086570766338219621946986730924306508204266718107029761383315319062259685443763602756321051831532331879806810852699807224083694669496484263732095888163420913299927063329774239518371102254428289805317859057441678,
0.0000000000000000000000000000000000000000000000000000000977173895545280232510944107384503901314703811898906263165572546790562315870387535043501953795099842568192674767764555925401733440832845612360048378326199473019340458416315826115492325529134729222783711918666077462974552456448293099816976619392005145514606848462105772,
0.0000000000000000000000000000000000000000000000000000000167656534881669832136237911092117316837168088171488654726019984210485104712389424890796893981148396398728280217475401960302376470118753338646400658950179764819621319504395587132786840506765043834290138411299548182534032774744388252870424546660147863808635542334684715,
0.0000000000000000000000000000000000000000000000000000000028765313744738766544821916235709043236877418551331905049522847433502876825531537420538346576793150836790551999726229210304280763705292618181660863643863305728287973222072376867860061287528099517868220533318177406972334821953053529268114868054983531168632876993955061,
0.0000000000000000000000000000000000000000000000000000000004935347586762767762893756568331898926177217694285181923200715768628371344613829464313072610883056369575295209028732940741122520921313561458915402345167216317157831513878158990786629514397168364879816109980597624314390576887629525024288224900348596786977170135232823,
0.0000000000000000000000000000000000000000000000000000000000846771775837840096203768568722870212421131770897010151542111998074937858709214564880023916228048498979573205648554004948075385116420735753975868675139658669344588678378467139252141901455355469857619284035386234964088715988313876705707383029791495688585068171514028,
0.0000000000000000000000000000000000000000000000000000000000145283068264272820760138542215564928621219938492709252574989039800906869405180088486532032441298093866083620187292171667041869947719170022359000775814015861816256332212450728768184595665935199098894615647946671026619520937527592356101389675846068890742861932343932,
0.0000000000000000000000000000000000000000000000000000000000024926633747796829006754272232425269787413777499724367277485620719427358801312401693844910257516315077895540307722460089483129576516995981181850065270919352575060715074014753949922526354681606780326210153489311780319026755262974665044121739627913935238058037297709,
0.0000000000000000000000000000000000000000000000000000000000004276734222508153346019269587803214643874893514596718263525664425246232433436514703842601525497060257597897862479420686206030840160654552728663544869459239131199661072386872805472378192428284490460948447440181480263929040555962481000428464796317254276663367794284,
0.0000000000000000000000000000000000000000000000000000000000000733771587252091075991541720653353000731336236974610670014784939015525027282181147585791274663566632347102172233448774855245533997755659964589794994095104836353289902018957209998251108845240171429433305671538362272836856273472793252625549879159148673184067348511,
0.0000000000000000000000000000000000000000000000000000000000000125895301004393110599766589893728068858483389477862246426256368912860979269325338117897492761725416713271034798456307185200938918004447084196014524637419653856721681515672274011273203977645695451288277004271749541305076945310492807938806619525756714447630037559,
0.0000000000000000000000000000000000000000000000000000000000000021600218774267587674719930217927570977406273043059340828445768155584110485807827204015005482570541893407155252952195776599240343296731305018699048332309073010110879054370779968634276140093757997691262211104858507488176118599937821131867229435521147432535705593,
0.0000000000000000000000000000000000000000000000000000000000000003706011641212415455388252726134234239016498058542631538132016894133056153137929484654405616714193757873522801855939244777092633193923235628118533531003056861308944059153666589385083295151706163819282545620712774735854109324663527915303691747752435031348518710,
0.0000000000000000000000000000000000000000000000000000000000000000635851073006905058300087752934448229473034938188246051791608250164689357145847406108759471981537713691909694363558959171454093256652499829728804460260595663757851533928900964285196366384911380054486413539614546957194444209770218941880777846059718554291132349,
0.0000000000000000000000000000000000000000000000000000000000000000109094796829014894482028619741715632562658592455988293356606142870336723381827595509598273635841211947683181165522685999503251412523062811550046535364301558999119210073572671656689805215502694195426206911230988166555045291428239770886609403237948346923148682,
0.0000000000000000000000000000000000000000000000000000000000000000018717707967184308599130634151836740532067205247321264292488926259435395465746899865969502464215148406437433255173906465779738632962798957641911990284049833048784929023040770551244713082856308473701281555942817593383576208294240482376484240608324952612214798,
0.0000000000000000000000000000000000000000000000000000000000000000003211450974090957113467043259956062180303504155171331103957070692063038974268489346165008248521203788002699786244259618399356769206931682086874414184270442281164229922182351836851297060965759282389014860933357263988317158124184009273199657969984378066715857,
0.0000000000000000000000000000000000000000000000000000000000000000000550997877361434081743537678420973426191882256389553443089738748712321675382159893343885326872381492501305780941524236503272233608450117159906172540377586291095727314041764253843538555980983414879432601509401120453605363477989416414460157384902551262346682,
0.0000000000000000000000000000000000000000000000000000000000000000000094536290077647377001447425131935590669549982762261967314114352118334471591021177185420246957263366589764823063092546257803231650681339890864517279559764329428954170641333945897607988788329865219491049633152643756430737859667336080338676518487143704913345,
0.0000000000000000000000000000000000000000000000000000000000000000000016219863104450180265880747470871379604961063463911376286232027302635794311355120316463921984355111287708145007682118059896397995591376451492751327124125136812295672865423400675908079624402257602265226996379074328191782644111935353288074925176444919912776,
0.0000000000000000000000000000000000000000000000000000000000000000000002782888549053704593911196133448090933890031223864032583371892839543302184437886904524653818558781159182119936606177470754089425204001971218152124313763340461162221462676923774590106854503559753899833848574467515257550055130332536559844139009833636324812,
0.0000000000000000000000000000000000000000000000000000000000000000000000477468189872047297593918631139943955572032625957225523655477850303457721167672474475095381253342767296350138057396083022986033586655050900232931873137337727265717083612357938238735647059126086557111357735619819520257675655475917154908369851834085936621,
0.0000000000000000000000000000000000000000000000000000000000000000000000081920590178579191653072226463948397797618796065641475028374277008825494194519389074495793126901514814834227451955089613881013260359082334048651469475557041814829814735267422289721023170257571860184968608901688122382803160666219860246450961041473701028,
0.0000000000000000000000000000000000000000000000000000000000000000000000014055351199427852324591157044724456575314045615426181532619843383869834367686963665279916377446615831175727434193835138239496257368314480360499793858842379364821261429991217362807877599316883215314562451887059975123538824980151665746276764703928833837,
0.0000000000000000000000000000000000000000000000000000000000000000000000002411517017987922294482436741802997015150165228623247878465084906758064067661983103485150456746251667039092002026743192987229148526931712681146025441359183933678674500571966083675535572776511011573998456854351646213715614689168512477524726544467031858,
0.0000000000000000000000000000000000000000000000000000000000000000000000000413750908499681442304243379162053762799926594586787831521650545949480230637733124912173559382597447719918886277316733355607223584972109869649708053566023799046328236524744080401675878585806634373785026741183137878582854614820096757585183737581911746,
0.0000000000000000000000000000000000000000000000000000000000000000000000000070988433010166359343102326449952672894515119924666333054361649283567183632807152168831644206808612174915822736467164853543480702730313254821343429048447970661622744801064008591360011821363520343431463572943599133231990796003741614890699747554644162,
0.0000000000000000000000000000000000000000000000000000000000000000000000000012179689561316713754378539275405139805391096959600297348967663928491353490226681585206844137827227210475631494311166380808886450604450491111689626304059987371866733579508217327391795641112944976118495448038404822845380743598646775383809332235075488,
0.0000000000000000000000000000000000000000000000000000000000000000000000000002089704357733923183169713299279707074980400789649534094384195708315893151330365408212529797279581118179298265543400594286449320427564111393232458948820934118175144654324396368200935790386616206180617931283517597165229137113427212660841557031754136,
0.0000000000000000000000000000000000000000000000000000000000000000000000000000358536585086825344639821750545648777753725347047607222287810354185081514412895621668130133181815620855536946611731812020245066606264103985921322792591736137260107891377174196006535233158382789132851539593341842328212752251021354909832794425509604,
0.0000000000000000000000000000000000000000000000000000000000000000000000000000061515152787028884669225409918105787017188023429026233905805323670401058943427337486076930332475288526511756241097082645776032597892650066715131680977863381352393499400195607535050335155457786679048423744789371813921563565883600321575342346865105,
0.0000000000000000000000000000000000000000000000000000000000000000000000000000010554331635347963375531537929641765839352532705020121828110623814299980554475130345711617478244701200592713225982470964612817250181665242950081642381542482926310527240453178931224463966344110369551450618150752423825738292177252000524125861438738,
0.0000000000000000000000000000000000000000000000000000000000000000000000000000001810837025058895583963901402382827443187833792876909310609872109345113655072163466075297140877510444900533742023676492504842540590833989733630188420810794319631893029617620885023841333759811777436900359652988576557958916428628862952519522703455,
0.0000000000000000000000000000000000000000000000000000000000000000000000000000000310690515005410128251878944379571572431340791595515831974101804258452785635787127936545419509448014779268519756835264616339129902540942263684545314353118444578587316530271317888927076561828839057433261698774144874812399420203950253681938318804,
0.0000000000000000000000000000000000000000000000000000000000000000000000000000000053306064973565185547373118500310093708257358455591397738215447136827883874506407461363330660927834528793068579183739530908774539072163265129269169825930110110862681450818285902087070790144990715096947475229014984353568545032949546463828348234,
0.0000000000000000000000000000000000000000000000000000000000000000000000000000000009145874835980985032359852954997260241796637377907923064465225387011359251229910298933352824615486708743430050407860289194726028301452926438494432709917925617792200600509233944807662615246927824319290136325168603354531364821632581232158735254,
0.0000000000000000000000000000000000000000000000000000000000000000000000000000000001569184042320724646786007951048069670408846451204110237842642498983862904616148318922122528510678604109998261096165012758877867546502114664668969616311685512734509860643392499294869984818062407867719395079975933117758234654770458427485886265,
0.0000000000000000000000000000000000000000000000000000000000000000000000000000000000269229417943362848356195632328906635926969482921065645983655919830889252267559409558095640770545107581641637860721380596781552734800688063870311715043499089168641317419740328947961997733703106309772606893482884951418090223538764310165407624,
0.0000000000000000000000000000000000000000000000000000000000000000000000000000000000046192465339452443351165931928256769971871343017586882722818835648592096579954244439321457758833043781882865590039274148981024321350970738941490624141900266550670682936073236458066288576939042141046059726344048964281608332022829683033207525,
0.0000000000000000000000000000000000000000000000000000000000000000000000000000000000007925374093351811750799968231751376822739388533160813595488937592787127011907607155908807702116762858827531931267826627910252482093341116422954137007416105938491411498546226617155747068486542334816899968344308617041629978413815703720368103,
0.0000000000000000000000000000000000000000000000000000000000000000000000000000000000001359779220658427153633878370538795330472224973126386608907409582249172911589534607813826042157861417906451704768079414221357313689197201048036510340482964145849032164117982945345198628000160419187167189909326380887006515060516874075373304,
0.0000000000000000000000000000000000000000000000000000000000000000000000000000000000000233301230598751171003302083237045900685515874376220403649873109769185978156745667515555814448249587475323369762983033526296265400024016252669381535871060180605748467051703254878941294516809734397932859623131707916786044331644792024920162,
0.0000000000000000000000000000000000000000000000000000000000000000000000000000000000000040028162934079872385934138152683113649179169169691511142741492860192111508193006526680158978622330757222106793330223509548075864807415687758455212769497702742669932490020810703630747816349274262614169611571612281205776200277663390285550,
0.0000000000000000000000000000000000000000000000000000000000000000000000000000000000000006867747005728063312302746615432440701093532250771299021346803273184511027798300980158598169395982254654165423385069588776030032238743950033348096735282542268418159957756477616157789235379352583831545067854928681442535919456656274357849,
0.0000000000000000000000000000000000000000000000000000000000000000000000000000000000000001178319100288507487882341634505085464417044384606942982136469096844836337193128654737971683960582602458507289215293642577509890697056323214197437995315020268908451659612286017328209680105801667014696805864470117774101767215000128634495,
0.0000000000000000000000000000000000000000000000000000000000000000000000000000000000000000202167596002981614991303201153961664224542944734323024672478605964517890143437616912854420184217471574272321890762353668734715202465783114990035899237297864925294821641852423235793782006355408360726071000539750220583115378513602471336,
0.0000000000000000000000000000000000000000000000000000000000000000000000000000000000000000034686475729382202065477573384025402053282112767976701105933201815664713670442102905793646275363242353635268340779016693465747760354727474218125432083209548283158467321471716254617114663695580338071152064211221075147963631635695875072,
0.0000000000000000000000000000000000000000000000000000000000000000000000000000000000000000005951258373311597401562239247709980510029133699388380837959935578697915251820147658642284221682718171286001731630613018036277679037181778692339397248720018741368261059248252845128282811360493276596637106253256113498452572527007749814,
0.0000000000000000000000000000000000000000000000000000000000000000000000000000000000000000001021074510487382343895862112085924032617878717884037462689055276875339654265926020859801971174808552060570576862771227112106300114134374882870095462357734371663573334251092260744114959557386412594760931663026489237926495458222258729,
0.0000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000175188689612696661812933425800761528050629677369180471961501636641967543099442186915654438339151483204258540718849719876008063519231437115232303214367349231863640779230820766624233759499857093865882023292454347132041877955789140546,
0.0000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000030057627188797626981738442819180533685620751333957166088366459588346604087783051691527568392819069275339613033792384817837715130820765616320393411905869762175854604166300809124028801364242617507409325863148856787515135197394287431,
0.0000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000005157073520089100077497231124477811687817811210343960865710734410681330392598218571498440749571692145125708415817182107329305681144864031843267256494514632569331418104292906494514866191088263379361489191456271366870459120494771650,
0.0000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000884813931736973483244943928712314688794516683009165067622165465437083823738531244354780423926799836026501165252834328559911566971004796844147573364954315586860047876269475930361684727557037556461192989431465055074110723868721134,
0.0000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000151810070332740821972432447899721295310315860955252860250829861679116200208744925605200084012864023292237685941114523751416946500574975030397409043573901830755647728654044559072007753509764532359129431851443089371800837839861561,
0.0000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000026046490259471448589650758696483339169247460262019334444309981635911703104846128924548917760222119905810172235156016461970146829385885939820933439840645571803826754545067006291749667709687981569018629663690327884010531101735345,
0.0000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000004468871224087869565472104280236450362831702769312231801424128444011384637825238411102689324207083445250819747055558942878712409725955701413275243298331873697809664481266660400579388741759508778845527060448444352582649924639288,
0.0000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000766737085055768803181866985042213482501800338677669666678295651746477487855332019606714674884723047766929645078759016104757346830163134632820224423514751560393846482239375471733241380742287724032693318970364967968134329561417,
0.0000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000131551286246743253619097630027624622106736958540833836688274151978996952441721829162698155560106359427004480784642369306724774887738612966109031989684507499963975636032393310089491682078170304740072017953299513811118826022957,
0.0000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000022570632424690718532718795124624674655954385614196431436403290126189081572188383004324443434517724361621750407270892099629019116612399887739527774596107612001516992419216529854068648414136816286044218834794180701136731642016,
0.0000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000003872508301401057577215140720233581074681389825927893738716756260858506945275792270597263651731203080203803750248112810200686371035637176952548560487989843572424330184449487293221349632546587684901404316617343408512454207102,
0.0000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000664417383715626930572049196787939731721327110339271095202634830879944286014771539576742585377244938393862193680023322525935370938681653769527388012601226542597034589831035652137308462000194470577394052925126476747527226032,
0.0000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000113996000892704006217154460495181465828275844207992020004903560458615184986192957120223395478445502213161539496245627794899893299280209022992631181114095515936566835626289554087927543893942373766008108371139442450742129121,
0.0000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000019558621640597106730877566183262625477984266942932800940808062448628924446827093985094243771444333920255403631413104043505869317448675906258872211522345710636721226750495621097680442529523427497696122414314940516149692591,
0.0000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000003355728950878634168110936604405759154489869691863362386979027211427491689342998152748429641343670891223379973166616872850949056258206443984775115354280052562684486162791446919862239733824117916696415849390837412783462579,
0.0000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000575752064674698277788053443173088367899761596581364989864074220354196060182906742837813802109618837052887468751813934333855382656997913012981674693787288113228426961790146735596499197081072307915604920863062856400136097,
0.0000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000098783437169555498617384054632888127496691528706164912423357001097848208733257783176806399488726014756523639650633210040553795497375268647359399539996501624654632732012347941649719248364513608715214060283887050874363926,
0.0000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000016948558342634713916250884624252224015493598135006644347068116941198211969284159533087795559010300536630001503970665498102123762296615318459150039824661315288173631235457154762544303408320501835114116450713084058082245,
0.0000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000002907912886252784880121253112626411359338643816362115849649502364691254726382309566270603707892872940704417582240647364283056659584500148677921028071301882162675385851028660479487991608025673936778246876912262946339530,
0.0000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000498918974881995364476634051506364836118079408654704757572317580363077997220812729757040107560408878966422844796354774676336926938251458880786766880665036272049811129451301424872732680563931870846095974966614155470386,
0.0000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000085600963039187306738551196411789850099395377968438574767262842175430210711498772237982386849509988139050669975030303048138874202339867748224301534667921492229627413988368038011909467559144939830877832079015181069597,
0.0000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000014686803353128475954673126964375496194105637690375884746615061615965878746858775387856449342061333580203009793400134527108584949395739669623946813228879403259287204848721112788765653038765481712632323639603246168278,
0.0000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000002519857079583548989487565374463251493803491115187723570265243055504559434751430433898970156600488746023431584232562199522051683487723641579031983752011302940799524909970963728585542973446111476754754746540422884095,
0.0000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000432339124372817982252265282404025338552959878721133972815127618881322051024229831248838587658107829520563323122029535400181010418603442593044477224898194567155081342074613727100579991652271982168123858729464840100,
0.0000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000074177666653358904026026319960901807325733995828736567348848839888320088788420282274431521124116961694078697155681909043732490117320019753522345361156468536969632556445202752404174674152918123451891635139014836533,
0.0000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000012726875547335441903892637361385633678451608563780065822735184939658094430069509169864506792719751966956073324444145367254407310639242915673071770187518403140907168769637733815953748515506368302960872781092802670,
0.0000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000002183586630653747397329504207412007703584944770400888391598495487262539305410446996234308535624081495941281134126821534125668602450184004956360298346727534270390339792206385955356945461053211164316211685736917318,
0.0000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000374644236587042480084387883086413852143436899269010296569832805005050928655986699493886099181430337328603316246687856195407705471667526350688408727019126901541836032915555019794551776670292041069732002124372212,
0.0000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000064278788868507483176823091106475541520154774168038029315652535858113077531741898409505804766025551256389417392957415991842598140261911491349821898675868335129384018055406042629534294241493471192893768920831465,
0.0000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000011028496624002418976550663552439410336897444657456344289991926845045533220124712166952506129687241425044752261322775920510007397577072584785857182862501521536128795645060407431948317982065183639895870455147502,
0.0000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000001892190875507030682480890208160921850803870958564972736573918107001037900360480761089181039897527133880887101812958213685701520749597898719342225142264775935575090775860503770666450075391287370447962666226287,
0.0000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000324648629039765118334677696526120904260302093046785946856252632206803824660820135858425160666471644839883493635378189640052164343682287805491208324739914907091991657530863308568581483522861768314696251397585,
0.0000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000055700898731560027527175970995803588530169473363505844078968588065814994410909169577772938878844498326006165763469658988903504743683157892924775326502720270444287431989232207217594555847879153428091203624906,
0.0000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000009556763349595046828378129448700628311913407902002966393928648627868338097799541772369743311062364815887134612318274037370207460138002621493592307722813293914029328797533285154536515226330741826208483097084,
0.0000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000001639681366010253443092805696400181481772876565708970002031216012302810191526386602359886296045890389653985037992326009657901956225974708082982849697742439863885464889217045067893040017240169916984812574999,
0.0000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000281324846466473830178704729700460592770237956047308150126941230866336922152255713217523975850740378526174885306556551144671160774544702850768752085156412253138276354711948497060642837901069667381898317403,
0.0000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000048267712788589537979422681802582076068944299185839374770277028571458136548764627900020406076302232693856109390244734736396716489572823939262411433892426950368313863550206041032140289160185457838786253756,
0.0000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000008281430265063397697831361115031863913603365759305618615720882477596822342580814598082778153567054427772852205542629317322699290007602442343410792512520943027695503791471884438336410592481958509508199902,
0.0000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000001420868801790848207565484887609107304917007434246404983025047179715192781878629512785645576039894924275476318954434283755823437911798539570517067704058169060396953309790955997233846026657918003096138951,
0.0000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000243782545681691547561548210622779264410638122913571875822289219076163367200934111134225880195697161181989878271944473512282555107710290730010931703297179767204146212127362661497058008675294810418645682,
0.0000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000041826472299301077803804376127568316322265274669328316561796556241350221244594218810333069217249015264272657136383565122951509793065017311586724201422021486686144126751782325605543294958038685828001000,
0.0000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000007176288114114919261278046142630495795624881873273910306227319056846633366379072656175924195616520341984270381130630281748773002328251950217856316030967869893684809226841216539120302822040135201432171,
0.0000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000001231256385388437763863900728214504996980379403290855998886398599786602398630918328729134475432340084896385754473611139292975667150306136952683580847202948701038087968766314960944568159509803508844442,
0.0000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000211250198215707321905358226656453283878010146707902955564110835511154036579258674903009252638563614666181039723691773724206656257157956244037376637324994719265005588470951391149443143138469232378323,
0.0000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000036244803905806167568248631724076138808453820539101099397673093742813169583748356598084523805968454482991631246109802716295425793192387080885725456190296765816021512498593543713864071246727587051832,
0.0000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000006218625219129683504133563687867395629521741545364884904740118899910776628518710705259680601529919769447741646720994282795710787582528049797224162765710934040489185551364713015024474172779405440361,
0.0000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000001066947408971933456552750403114855461527875292377905182805051582926254907604273956384056743028130245403947816728330336414739223587485128627015068068557424117782630229381232380508432120945124897113,
0.0000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000183059234701917235182938730913344909100976070864605142134269802467661523533555339377276360399277713991865416250226670532427451958313581588089154018050587487956426688500910983040001742991323650334,
0.0000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000031407999239569954544881982397229711885498801195307281485040478252356216741300950854990298910390984506290614214987164010479639058167030517643252744995533022819905616446482663883103439738753694631,
0.0000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000005388760735502492086353163740424742864009941245537147307305370891969282515588517904302476544649713314985724875908725341901645726445085542094626755624958820103544199448889793052979874426173556014,
0.0000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000924565173444997973237000002667301972794939555848992065352600955942574805226923428140028692880438756851191483151949147373798018073803734703685225208110826725755750821257216416832551205380694640,
0.0000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000158630305167495753068836479215492147594167273375722691199577885496150786626044530505179229858254170117790374646527359193740830845643933967485628111395509088202134181366746257402945485647611501,
0.0000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000027216657559976545176018918821784199200256223097552015094927655677155707607006320489524495019596817218639446231589142679356991696006547023563350389662155438205722113706514328335257255109275654,
0.0000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000004669640192363517987276901326977522034478897037978821082467192207895434654239905460295136844910978550294300182842698699086603173595348226623258631328708447035768785154567370816034367089006113,
0.0000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000801183594204562747642468518778242223698976854782240665538945052489540841651177133436530790045657359850478340213314945919596185024430807493283265060185904930615753874441150557160256308378316,
0.0000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000137461372863858498577777988436779420977784145770069837792687965595178888868329520057982313451092856241243866978611176152745380171595866479216623828075347905587736928458577861418409253521039,
0.0000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000023584642978588243824015405806871317706811771782563732799882030667752390701359508170412527611123932441572685839550995364573983290387798027147206542216013844084763910674418427135003343457631,
0.0000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000004046485007670964366531660323715085620030021324735424990844778315599173340212983866050499428525227429715434496026290525473542288075377657210008531789090182157883886661724671216059791539968,
0.0000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000694267067437542375255434546861915697110179812861974928475067582185624086304580945937387247105718942694882894435998149108132257831030566092413612786641846662491634393891906890221197747492,
0.0000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000119117396954289884909350746385824075223355927256112351965994319373055710761280550564312905641379510243616234977596070636916610812626208198671512053472136032078970495395006964034266584164,
0.0000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000020437314288196934019028684936586242389871521263093800382500315491546314702069272754122474768305344306514948984695767935112534331372209021241330831321270058954596502468948713877894178249,
0.0000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000003506488774891719281235252059763342369971063368164683521832829902204601313408132798804564834116358462571595224757389058368462650212025438279733479296577326612544374260275334221646183590,
0.0000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000601618361153381614925593347722039163225659385285186704447446334425867162028346024888417908365504040733985240110490052506402638897671618980043418814570661636737898499315380890639983740,
0.0000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000103221392028570739869900524276393178632235108687581038084938553063673089329489244906325356254284966214690531708425868507767322285625180264675494467679887265194980058354884409692059595,
0.0000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000017709991018042563910102303040946537392733372249241484490984974306790096617176416059696984371742315298213222381054007715599223039692527689251753084275282230878163058584545207301224506,
0.0000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000003038554079684692057436434930863945210076729688746826225201519762652329442761858500818201497305061589043549280308761460796364577649082928393520633683380668300096955487959986603885621,
0.0000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000521333460065641556329741940076329192772048891103966843447581544811658114861006680317063903922481425312225275766601916072124883777565191108658462845186576885824774642413977842634709,
0.0000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000089446680709472859855690464327817990349677874751313832264838598410102804797513145018790655869276608679837445077293493167526941963437652105023771137872861783195642870907860740744246,
0.0000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000015346624191273251645175754207362709209693726116868578234499545318735931131281552671283598620184780751211284695146388468405438216569215283965305951911235661377513995096944814344245,
0.0000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000002633064437946031215094652766937212363866920364273185172818244871757701521650131761942840227191527332340809624251916384115082093440722932775430563596906456329818845942260889870780,
0.0000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000451762436401197829519394408091568876725796066961155797419812493557269105051840032442883950520222236475344920550069686066657592735951813233887874430524273345423246167161381294094,
0.0000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000077510180235460315158409757394732602532273247652500948580535172785877822636877207271456160620225475547792429445803842821084468294019319694683666593995892086536059881756377352426,
0.0000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000013298644630503435199856009900320279088081023597938869592359363048324306539142349915475070076742179149059122259915844869450900898127563440105799742234712596298125158502677710176,
0.0000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000002281686675548433169580050946146203426516728231838057223804597957175738830037115499109565032990110479219580721682991257253327112947447175083569036172531054379154205492319066569,
0.0000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000391475570332359934502382333784371240136269937815410878152018507280477433252206657700763685591645121328829142751629411978099143950581919418237009343690964930011691167875498013,
0.0000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000067166577409966553913497359010790405052567888431699273976945190428786373713944027835731629504127949297531530980525380403498163298231265315046456473564709609324769325700030175,
0.0000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000011523968736059970880745769057125841733097857967258745834438068255250067307980055492440911393235565418053560636567392284886838148757004801065232635292427686246683948444324305,
0.0000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000001977238875101620855286021429377869968625920545797734216220666592045292343179279070248419897423127020488210099059144889132468134155920792697515869701931400077021104403183440,
0.0000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000339281250521124399764282924551516391258457017501491315385423958238550546349122088996132424961489193990261013340441258005523308491238716334401075693326910713742271300513760,
0.0000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000058263082103051942487594268084159406056099841041309867023580015497354665301806939416994636496034714752832886948507898747252327029394264733455750477818119692595247368154289,
0.0000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000010090490453557194956986562948335718542294180295841283565442465878564648942194376549252761882668661097602432702028711654943517008844429157312322630590340855897729968734673,
0.0000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000001736389528531734358439687557314251867513891555420863819422618686679728218732324226352835773014757557339294180924475495738060283704671502515664921279109518711703198589991,
0.0000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000304915084815192576862447526903362970026158810977828210686126680511555577014375296491245090667324180188488510550350868529460678472349159346816060525271784573096889971381,
0.0000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000034748441964972079799901041681947742540149979190339911120389887027492283268337786538927559020631314026470477445862093901943674338432609011878188105057558860331322331672,
-0.000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000002472662319178524827016560086698807657320361656782703711161705934665105501509299537618362741989285843961064077887345778170106772499172633377207345769655762202584735446,
-0.000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000004012680587518949554832062340458909573741930018576389744902914783641119560894700009153384118101160935639581282322404420562489550046237743405140704341201966775176534510,
-0.000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000002481679644838569061064677591143192496414292059643412516724946259102991419323479088340910081700669120606290535656060390490906340621953155606020867869737123228637910234,
-0.000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000002567714126262001583742230330849894920463017768156461579111829709447550240431314325874668606419390830693889644953933466727502167486857844280074400839714052320747176918,
-0.000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000002151489524569476559978505933421791713298891648850990467546902736252895660098660112459946483615581740721261403841191720977403566510126310046394300631029476052972325541,
0.0000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000006142390133845921640938384497987629735024417446182522776056230666421142671412988615871197393946499546228102660279693769050935609080067100454635965376397143478719103621,
-0.000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000104062957111108613092416744667330468287912584158949798190408502883716139871909673064594644629370079452482521912964970239321007405015056413618138706606203469279091458,
-0.000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000001232340944832094041726776490417217517755201441860232822229567093367714039795154181471629909099962971191507199563196537327374368909759715198049667938868480236925758609,
0.0000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000018993538189393934927916491345508848943708107090901587719278790681318781649869781154311277686531217830578328227987906097916362205759469498754951127611338546951077834514,
0.0000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000041820192156830084507207229585040054348546891506486822626943639891499675351401905836786953236692923705905032679557393635869440443059000327339075786450318765637989005928,
-0.000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000001333680456901100691823470488365956622611101637279333277501054595233037470175731467882329462160865264853655997122673334841277314878692914540399294783758743360733119592,
0.0000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000010860119468085870806082224994794767860282830535117399413904776161504587342445005317465840329321198104989896768493375168954047125636909919650347575513790549694160623576,
0.0000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000025830500073779975019870546023799796957898824784070403733985942685212102097558927756135357030781314691950632804591595327460003816100026748397748786684712332324683899374,
0.0000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000036075368245200190347661951367046541358819867715020214345698191615025927488809561987114441438527317787308985960983527689503688211726992948842447101279017088601727897464,
0.0000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000058146088535779917510601732469240460990893616663313950754905152270398537542057559493759236454181814336714728679632416312615403354094901896792747027275852664823708399291,
0.0000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000018268927017339959555718389211203845153324228453913709680733014033906506868352525080932009153298707238342962010349918865837626889671795229969388260470789736943069161218,
0.0000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000041177058223017203995113559611412889498134562299391168327618539240516544654395251862446528110255074382869113566595922615860965687729464212831484785257916305715660614808,
0.0000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000020079338862743378029654212234448665143626434372506048882826765448358001579927583970059596973143951959546890643816122042431996729685579271328458809174631689079982799592,
-0.000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000001097441706277818002397262150822039662759408251241397931856068629535597835143197595234710278358574813559030292066847650759551774709738475716042589531213986719775804630,
-0.000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000002378790834548785371053802263213054588293145368947043624398463507863130012899098530883879555285321350739319887381962176186914489726842875245478800476543882812727652994,
0.0000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000002124609042498187340760835970293163578882285170843016443735792392830814585575229370762969600557943707464164671507841729333866331051162275624062969276464699183800975414,
0.0000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000010813416815204921733379034776601838458309444393914993154768645975704207270275770366737823146768495761570557978069627261295780898428490529158601672382228462742961832063,
0.0000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000011111439934902235806614510695283259327792503885762358188205949482189098216583091196562925908033805609836162730013453685874417633858908573378239863748877274100908470385,
0.0000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000001877098145834325141265060524595668529386320385812795115504544684862384817561612220466760285266771466662059390184569282199785407417722122089846952281968033650986006612,
-0.000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000682625865718406005026871124611217332863150966684072785893746911550867987824034012992170194910324161807307919107213846059454569259985431752599067937074405636907482152,
-0.000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000220533918387950438072975887195432397966279058269369029368695803054166653954576790814944237436990179632945351352262860962825437457834652263934739166395352907972159366,
-0.000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000039108481751484185688771339209593655343349985559997147919314481054653029584146378441240612515771665074186673600650222383682016675420802106984824909488359195187820296,
-0.000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000001553018845568501297858759016897765385852802539112721117935310298461486566202594655350753804986100625094411137777260154377624435108773290831208064733518844857153253910,
0.0000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000008912970634058551612344816515663620569066872221369025163460475313030377911313295441202700315153158078705553101933509968479936382373428094335327949961640781055576095076,
-0.000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000002510689016346469461809975167881442446920802488327621377156723184569372794346047177356244371538468308743674503609706418626234960325928942525220350810686173303100442459,
0.0000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000036130591532729878340817403607307804419705755021477241706755780591669636892636354703788312583086430964791105328206510793825930228689245352619131891142368328820175935175,
0.0000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000034959824947995306769887150925540674631171871127140829205647746173443828152257843055132748884358744113062248073873666701877794040571938860934075885053706666184591556526,
0.0000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000032513660699748338037031895181796470828918199082813543965980560183798255009630925232487332846891262722442061066053048701445508613576924420888477478087317669821207271954,
0.0000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000017406380763369752417136928868010492780119627181424447119961985545987958597716088385941812452074166015404232775719936578352408980852337156994476999152371055407551562432,
0.0000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000015246042200494403492543053136481443373382347537899914618174463086889759387650538432288223592832331430272717734461489800580529656593480004999452211843741791322366619015,
-0.000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000094797165815571564165426037343970766954918931462081150482832585995214945749123501363504822014705482613355107105153417348468797491109074707787242549687719636838519423,
0.0000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000032709387152850695758662239451479484051828240045767196332296430770482808748591657309761092853676111403056053974404678245531524304595420776877538447849916723574470298372,
0.0000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000009844976334775966368124338385649834970048595449554321165519196454000575060387315047974780475435061036376703710364904694299634614808560894866884322476124604252975501484,
0.0000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000004455160648605891013813993400665474135787756142218960483300060632604696522843533596750760583494289690984756472490454913848953134903143892553151987079512598447658872365,
0.0000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000002965376939043628047599452853709236445748326299727496394034584632703482731024152648801866394541090764865038479866470121299986692980196608360303457826599961260618261431,
0.0000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000031188353917930368287148093657650582410851583846819900804826033225141292172504071964379769324060188283698755506387572146239666527309774662417119358096277522879957168985,
0.0000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000011815559677169756923666572789257032574708146022649902955418588813839684952140246828856697401919924672265044045246453141341250018606264505689328650406116114064543521272,
0.0000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000026834636559014098642898279549514719974507402805403313176441787803831261825200834057970827075574770737530278025389930251663909013182057964532946014111736687059910644965,
0.0000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000021804527920830485805855694052903342447601864551438331298578323745024175212109360699327013201418709563260419839966065166406436958467383273676668958779686708471989295396,
0.0000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000036621166462194014663831249407372156294637142257822862418098144274655529216116298583454291588947146313693116966291339280731981929017148195953824136252295339043570090495,
-0.000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000095206293699342241738041937852354940294813797800813159893632958467995048208222404723707633624787800942136497230347901122376651496668212652371100109822943734177565889,
0.0000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000001866937787005443130640297585059940976837088669840335529009865164768809593374541006263286934367823731655445036689605214616748138327317834906141802444323902732936502998,
-0.000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000001902649719380704574138089449134552751148529996431712602554084908351695080995930930534199202148663816435061377750186067600778503142760767417342965232342190297631405571,
-0.000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000107143431888093149442355608254984033674617683739421997531522087035029582519226113794903786053879098609213012169725004704099512335297503343364819679184108318049873838,
-0.000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000003091174373836922968215118888077283294444191365631129606785771918333029260681759158241204807549205984954776712504380431818748736005302973435574501502742812038276609272,
-0.000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000004684017675851704439313753325090274239675694045770529637507922465388045608580655421748558692090980903507487223404464659376384198351479495544627588400961097451203111718,
-0.000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000017366537068414206100838393737455701934161777179815753207992603599561009176875238047013330586698391590351605387111879791246495046581704373053705095252409990714912882199,
-0.000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000007113696735488327104764069755088617975930389958265187363443573424981980288782213132825091064139514181094106313820384969953060023031362980657723532373724395520544845432,
-0.000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000137769604217715173147208417794998726089426612144138964784819033563759018462645511093934896556779273856319841359745841616846820882765014025987974773702824753528120315,
-0.000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000002577437900207740649971137545393924939100619927096271630850839768886837049279974965480760426118639731585301186238102811103325997633152140028258068160574480689618859380,
-0.000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000372398503125981075460358676709190812513753189427016111737724764866789834297776947903881856468251185903193679961002175888404635395634013316042532480968880731710212044,
0.0000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000004332264511164065626578543090319999218656583321965383631755357316512801196700676347934084041894847561618612790089962956893095387557684235994803604774884399313647297995,
0.0000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000027798561728699575407101688453852148293919944639486135601771623693258261504445544608103668346597318810621607505937856998108713591224350387431288140462739963258844295826,
0.0000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000022465338398685135583848142580551001151556018479110479208684010726342401635099720781387965341974745534058957153907416614532163811107906004088370142082615356892909136503,
0.0000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000019708264268260770515655331635043669156811924208169699356305149939596666641098622839648864032208056599824564612838925100908529902439684015060655346145026185519416626056,
0.0000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000003124196794613113820462714096500903267052190038910541010197446577793183240595736461954660413072317047296709570166519993953893850655259336248409571884332325659868338048,
-0.000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000001059696271500302004165963852739301856468773720476190375582966235177035361274183878080529295253703147036448030370688401440998986320823075872353153827695908580849332993,
0.0000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000013111395497733173679284963975657592215423528516882044640146847060065433479072430489479906427529049097135121149144478207794011517434586530631688779075511435240429606859,
-0.000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000272390696696377919443415258419319316897320967721363888047368321097561722888369406232700928446876436489192076173695153999128694982768885309293829484289569625312358002,
-0.000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000001636862568462282072087276723125787099520413791584956573740830373931520298326734307351992813669366595454508414239852323780945029680130487375173772416570333982697060580,
0.0000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000002161452719279628569385734932886798726275054240234383498808102608232061174435232975242692172461546438300816560154663404586793325697061215537596735890736157103048137144,
-0.000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000003717336613859289553257065835132380769355716840668943271511498934785556152620885497773989548488315439316238414966839849508828043166058984152645252861832488619079378862,
0.0000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000027752034237121727295368400202969615517710616897027933979015927863537728525202735144957524193245833338978079483515775031537409082353942919006637624227257070521009258607,
0.0000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000056818521098200650085589717056697967297279666698113305148375790226692351202442748453341307748348507163664113799601401373442249179649789512860777855989965443052376655158,
0.0000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000005031898726027349348930150817339228302677058288787289844797898243564599933593891727225572835778153842347201969207534547104497659678589921625822071348565419050553719781,
-0.000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000741680449116153639531482208364560874470026578710645573856188123938045198944512026748295193805307755139130770046502696296097957024718751544555027315302115005193129543,
-0.000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000643380900497655884228233550133798874460537935370873624378619765338208646296785907491605610448914392848965410958586754023743958438940943122822511200160109818321983035,
-0.000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000001589936480975140851214354612337704657948764605912762278060213771679205183867680763789692646140990559277751149982336688623919289564558411354105858646852269991059959491,
-0.000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000537055927710795986034988848213712521667556600956834524816154868491990645949860409642496639170922201795003285730295543883501222005023255068044970753681436413024361753,
-0.000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000595051777742809424986545195574548065976408918671348469043669427286051424501064808067229725327494377172537702093153381267266380639561136981051581891062812070443410427,
0.0000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000003019182013399608869745464009987290839248585259000812166867368754490860497398079910018551206562547504940720349484026540527626651768554474494270417065555630280742191780,
0.0000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000004569769525677750221339994446109624405931474282235066201185692357074970961927560208917495179554401962557243744581155279860541318221267384011559596976387379799175885675,
-0.000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000001887843427639744517735938420290633345162281710300556449393986338105709190442889064424834880862778079847693552259238591106562280694386002221220855571363886369007570937,
-0.000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000001145394061533530913776391762308630084663756633738699701150758484845206768472278561633511182780968145723700989711218713098623035014775674539632194917785548342458192721,
0.0000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000030537434189340439353230207139583471077931274639951821555289226845503953798184928000656799072856185932077680240960098423683478856471630508756895295117761323254736075699,
-0.000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000001116078021668441335076262451333673499247075677544548544096139339448715537059882963703364455959713545657746615418080986319601378313689533350012555622365485867138490159,
0.0000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000019514525583882750359827569643096900703832956975385355958557868882884040329509580538502849060394248992941165426249581263564397719157713967761473006892857181294845866561,
-0.000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000618901313262035166859422197449401533370054065152576196373509729805578438099356198904214172038719245402808541395500436921549521996206768661205014633608403429723312251,
-0.000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000001417245189329357181496344904586267102129091320119316680585799943085708444758930118553787948253773303454671594446629343187269580483919380400056709830465607315051895009,
-0.000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000004975581477745214962817321048091821021421927055193068928396897129248704493079914763379879854578367666381177291095440350409448357110371788535266861921720178579030066415,
-0.000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000865333143852299892547652490811482863923350694468689564610931891966297347074649634361714374370935917872650897613205455333257620472752483120976780981114280059066471968,
0.0000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000010850708700951360794699826549530683593714354232468066290326279580573933391958104754654419996353176368157430291972117205328860552920144324549728198985604609070590954427,
0.0000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000026816304621936461603339317224167183058241684659034160640124710061279340854014793874593384094531313762356213802055610363296284968496244938905881542558032850563685150133,
0.0000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000016570495544507764107575806928441977855555317984553437130292220222138398724597417142348942184134379512937581979963794067259340136894224498617870294231309843146260105112,
0.0000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000015466787015602206907384340858715217503118872473133101010096278311871973058043742851916677544305484045763835736573904684449287405310469979420358869272935641125873702408,
-0.000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000001497106524709418069374099284887713239480748398287551851047908834866959866751545720869888401645275427595409347363943288890435893258361463891302333509478974348416045770,
0.0000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000013010320294597496683452665129598641537392744936284664672145830486043031801633295803148743264290823607186150508792223345855382677326966391199823273932529933285832015634,
0.0000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000063453345830974128639693684084662545235106080859411612818636888173216492043057036652674769567007652447329122928683675224257672338169295982782889680548574450953650888157,
0.0000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000009958680240517194161247116699022474567029761597664865083986302685123565571033954225327185764435165422442551695396434976145034044139303683595028693624078418337744085793,
0.0000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000012898464266613266367360419658034817921738827954959644636700234977960303636446335565430349073418897600026827968012702549787902349307001397933691143746345911570636243793,
-0.000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000001117802739488363033044688549398384024811051035181636200715501072791167861138428739015136680692560507121585974731952957033875137548889730384962715835567442942136535872,
0.0000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000004126517347470213762605540619760403428349833615409482179019072668014270462637404814179616268846971617624303973467066439244226823711810402945782608285627209310582982010,
0.0000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000021022803931888839014915841377604629709502663383321696176754185186055023674270059341733208096466207163461483175623839180454429188584946130967411882351931624201496221184,
-0.000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000001274944011083454302743981364881099641452778125209842924692199347872578328584646308500479445672397933926028532128501790758014708389936358717641099225219268186709113256,
-0.000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000735920881596599024708888763840633143432055581517946828290023928020219431677633187213694128839594164772822713183251844119362642790057593672964410663915662372698924342,
0.0000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000030187557613744882202100369669099186521753296648614988908727217584212571056886888934562846258066921266672606844145400588628056772470933477492880251508885828176067878018,
0.0000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000008060973766120355191314953439226003441859630379776370548948372067816153577839749374480732311938583115560472769027045615119323834652031545619145354638971209643673815018,
0.0000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000354057644654175026352821352496476184440181629345844272821062781395760325397040045878356570238092999524313396899679882635852096625158073036210763043764662322795305645,
0.0000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000010982231593194324293301938754164435940076574550192557202800574933065679939850307162585667598135642453760202432105667011674209739967079372830192265608246954245737949,
-0.000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000011167667855053849526661833721690748627077539739343838297351841844226848002445318892150077353465800860301167805426509500144174306751920314840567759917483600199281,
0.0000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000188269766614546484524195589658031169403503602747151660340060580665005425541404208868841227576970989957451968517944482349625607780941350024218175760349275923520310,
0.0000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000002953011134367203003716426351311559003498623502692474427819741406184780867244461897871946039459684920925968158119785186353781249657563803202117617202522003674689,
-0.000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000087485610800707396274903770788744778687519819122156774321988475527680955916875407664097663898364575141752078497962047514220627748736049947829748269670177580462,
-0.000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000038586283933711327179569186405772233587628760029355027758868167743334610350940120913270819621222686423136996787394350082216117472708479705456148384923064762836,
-0.000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000011673123494124927945023281369026764051630897558871895353427212840712610523810232620725092212245215708082226475892117366242661237738085949472201123993408885652,
-0.000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000484293099376779873695020868672816952088343850074699365761879600020636556004598990107512516487475319590585162244505713411806074594698014958094944518963385189,
0.0000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000130900596710391306983508883546399719804895070900225843252635606896563607042565735717644954807400458625163070051266057329601396005657882081351936551375981611,
-0.000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000056485782678055911696044232978976052732296562670438849144316481441156226962930724530435113534889315217828501886019966978226740378492673885850302768807071023,
-0.000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000126843599137063298449924514096360116096590427345907480559680920413368150433291495127884552502797629085681688802878646201366794227422317453456867263400936,
-0.000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000191456353742852217743820226553206932078252390610354164772998427727737352462618342403599739094054479257176073790353169160162422649374834931504995506710495,
-0.000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000098932694840448674772784841464910476391257773909082039314736326344638158671623922158117315651639928830689977087652539301203048592533240398542582592323595,
-0.000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000016287183738859497165920553448794001004915097539413454291786109729675896722553202957189531940888477106782118770320783429330829475782102556796437028843397,
-0.000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000680022500800137953715451681034945926580456800118606258969596525530933152073595132069745388323567765169731961371621703913028590270946600108556553349009,
-0.000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000141683890044744085124494715252211415720434595235317954654147370727313349569424614799826602330967608861697983154535780454095919130701682462799276437586,
-0.000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000021527076981324332307639693465654710406681005427875385437993965094880978518425060940010547180141588294428299478967266235655366142219162880810434141793,
-0.000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000001888055759760220814025685517646136184135729540332858304174742765342137378354505880206697220865737647043784128899149671504816167652770125217918402922,
-0.000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000002387317948988561496069427005481690811192482758453346285887422349415612685011142532474250048820070812156713100537202287472732044114919968337599476,
0.0000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000036625691910931650573941523290510209240025929590207242606882502610283122913365174425086210449016386986977289407141650780172154379968247150786735309,
-0.000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000453442246079107953942977606803652413142432300454689973272730094098330138273709584966296354347814486198890198639631091895062255956554029878443098,
0.0000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000002440671824836133054980863562415191832001955130240141983808380129323248007617244129212894492231461977460229073697282106419104427590201363786803187,
-0.000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000004505384858724243290441402176806106710627411877204960305473398686705729082501663621634865843769324971749644920828862161089203540976934076696618,
-0.000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000289046425896953028917941055919681418004390134935094606935316064092721220848470267874319012577871545265960729156925016270374516644131048712930,
0.0000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000003034602233240178242557402102193567951006728419150599287085604859722217665839161499126844900325225823744987879248373955388039787892157993984375,
0.0000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000577898015831556087209923884522339965513349110944810125952572227025753997593422414807357363531432249151431107183446417284472546852640039778161,
0.0000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000125952404678465436111717648531771573558770039574131451382759036547833705871347929822753392647127632549506339004941082052176159934131197303890,
0.0000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000008429602869988493865866077779325408289068130328320828566605335697469262861870788063401103785422971669916534770222374455600276010966705766473,
0.0000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000690400610134601161308777601484759808849022135861935158909805020980698842632941652141870285686983538108298953767545248834794212514415350836,
-0.000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000027223273981581716545211261249361479035565552746222146866027907247680962290934271689555538650782122514175223574511363832183230599433845263,
-0.000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000001899236187660680087988251258821185451098440841360587958369353484454262785562181532772636763423333908581471268003916122230075827946207188,
-0.000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000366485438142481981431601170693459962224565013082570518182800354167797922490890356089237418874644128014532919860735772298136747147759342,
-0.000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000010194982784775636530962892562673042815828931147644553659866257103635299094901263727435834169138085571191552073499607715186813485587838,
-0.000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000006628333234234584801571782149074636384088376003376299909237286692143223921342585647134376857642198487459374222472127678506316787315025,
-0.000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000118230748466890589192543514584617914913237674517959820367825607969138841695628990719725471312735806685865646664832201146731495420132,
0.0000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000278724822093194725690064742092263691734840798584887342441920998587722284494835300328336227959563273855398649228167319037678331738850,
0.0000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000049307222172934632056264949133232661624485381145697168237640081808227316825535651317754355291680805906589752225434896103017782430575,
0.0000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000007334202156116693739959779074298920109214222001118770232865364012512450719916878642200023737011220836496622480311414642768493512703,
-0.000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000077123074213667411949668714745098555969458048817366698110644181171566819913050649383826778716443975493351798172376467368304072375,
-0.000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000012660914900635245744422862590168553741927307179370654887809998733401602293327990001936751172906188218239961964540378133227937981,
-0.000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000002110637529005273901575682973858217628368345418661189046338735291953100089243473503304738453857122939658981938159541959454894611,
-0.000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000515967880675662172863117871264562274505962040042422585519721510726841013275661505182459175525612647791866506464387445049446920,
-0.000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000057794519629879866340718748778888262222491502550790711312121694293197771605203224336584270055792306526990069918881890996628102,
-0.000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000008559278523446269500714408533593186476941463659723670803056634109698868078488340429275278449455781664041045613178362346209307,
-0.000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000001673384984087913370921121340123562277102557644134991262061003955940083834741253450999122170016668038366354736375935302069820,
-0.000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000251410141619616194017347834761522025708432905612326461043011265454782748420306572593471718675858799566462377017016473988452,
0.0000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000102703397198588654471570734491138039483081816904618069345090562822144763792475068148819601708079355700340660663277925303867,
0.0000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000019085264944472863483775440835555827300426198272259068861674683001388479140447806579302327524672797232334183135470740298181,
0.0000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000002580254465375418993854190211127739984982478688116860206889505259701612284188094479410949407105839606078821172483910863642,
0.0000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000316158602504726496130637580467561778197409597490769169600713270466062703641235035828959155763591904028019135924695540440,
-0.000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000001751016837330893336239539790295956903190730745254948575448177887754703176687737114752960893142365534507269887050236760,
-0.000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000363488979320034338636437953659727551600729305125549149341403417007347152751117182988046324690074164259259576263630167,
-0.000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000037687177968607749031625179174413196061031011492626476529209697453733904537031435348432156243660371290059003236132230,
-0.000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000009359104556407997740560274961869400297176328138320733853666219732416333856384627789939089496104877518652420969439973,
-0.000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000001318953313881339286128163018303183075319349783183117054869827460841832533608464358050899558079791029488076804288413,
-0.000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000105003157380356771221643332182915603430439034918721024299434628053770945632939976490602336643018941295407474420195,
-0.000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000004810704102203616904913872063577025618898594568754879451226574638509338814197735115079479916815781004779522921551,
-0.000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000978577115858256402970956467154940226490073364303608201573476295225484497621031547475510558491141155096079986303,
-0.000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000060630711981392930807521219287347390957881648411977615650854528832829728821052408313401767639249933839115917028,
-0.000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000021738741979402430486251359472276576311556293425136146587564373681497280451353403388657577220471529312314646661,
-0.000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000007802430588161598505360891039177810718952363549484230027167304386286501296600425557777071406541986892716083608,
-0.000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000647993442033487761457776596649439822784412195016273873516135233822077629620988977692097561323867242691304898,
0.0000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000230450327479932019248126331799951200879917914621544631378313937609649694210323829819069290582491952286468454,
0.0000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000074584822593965424825918712995475734182782432026519793424118505560880664168631240192282566167164762411938845,
0.0000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000011498606303344795669420760497996771843242997621814359619441627814715907143566533148733248214836348446984761,
0.0000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000001801209004373922886781661612125146408679029442247769638713123665630109795247238732777346157598683800972096,
0.0000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000209722062796854525480085644573393619854330302263410141607861505052522399472760426904515548710082379512328,
0.0000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000033000045263542825065668765347277009387693857026304037116304203645736896471633160237039387607666927124388,
0.0000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000701345209556284215169679563208838317097285681012390502775689273070919382128067720952639309666471593714,
-0.000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000025534186981358484771353495363412990942223392028232739147442223567263494122850854250072768210837154455,
0.0000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000134712521918845210584734066952878002170679534439895746529644238137221105526488444428659960937663124714,
0.0000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000033568133348519343012436472547641339395451991738906998206783053281668521249347355518116250301817892580,
0.0000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000006675454019554758001677376345566618786811933801571778169311501096513826196912463713072031104673113563,
0.0000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000001444170140517806165716821316171638257387586723118988000539307395694709782770346197030741109033849187,
0.0000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000358892090574510731671876899887317304925059735454253854750258650072413561409600277290533230853657251,
0.0000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000077022556324458712462889542231725687756793846105192997393237806116339725475874033213749212343354103,
0.0000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000015194630015061167034152932675013088833263629210004731459363727923842914795946175531753612432266179,
0.0000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000003316631355508290761526000982856767338972235552478446698920374384790655658736558276263359694802321,
0.0000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000700000497671734387532906985200400545534414310228372450848781005951393961785027513758372385860968,
0.0000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000148654652671732206437093942073482635903892346763433162385080220463566025328936184114555444361433,
0.0000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000031428108807907684423975501862316147983760474022873051634204755528267694061816382559865601128158,
0.0000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000006674486994962898531071237987689740334597698992238186728368648784157464407865721139030254492480,
0.0000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000001403063660170475237722605568385467203949065893426270655754107816144921198252069910518980722775,
0.0000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000296460886444661410445594087094225028234953047915038553170553900702064195921308760894175573444,
0.0000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000062506409497733241800396551704740981376426455549406029355167384224597087968526104621691070833,
0.0000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000013140237747475368092565147093647287743173383456320451479027337796798526275085341571798669044,
0.0000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000002757301213277977669731350787449337891259244358487645806426930779821288082944473567363562287,
0.0000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000577329294251158483660430781711282497816458943399226144393764925033889737847871630879722893,
0.0000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000120618504331045150622035934509113975233253974741604088143622143534813934889321528151709913,
0.0000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000025145525890980291191851762074153111185324278385926772145341492844635906248314061282885127,
0.0000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000005230799250846242323900079580190401090418779223267648292129409420207074095224177187106463,
0.0000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000001085815906702920538896062202082313331720674106338168801805410626203755556046265244003442,
0.0000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000224921243658071180274237436785640531953845966572288377873691867095433283670646297622815,
0.0000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000046497699068881915901634788465335089041460165932332552667224203164065715652664735405228,
0.0000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000009592091114252759398536489825919127225793061787488220979629353886987110002211963840592,
0.0000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000001974834107924783461279380223435644903811480298232733072839654737236993468308850490670,
0.0000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000405768477564205903770854347262044140079214323240342426339000987994515032564034156044,
0.0000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000083207954127918846030938997008232283409268478836187379989526392216198940911760778068,
0.0000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000017029479189387920481520492713267824788284082529475114138378305295113363745440736456,
0.0000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000003478529643435170898693297696620516440064046671457272157768894329284090140002362072,
0.0000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000709182189393538779076206787215624872464686032076242195738332519695774408414599719,
0.0000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000144310148807000591096141530910815779533253283594486094494333428472472567172646634,
0.0000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000029310411158208254653395564027651820682934573312947229473910561026818443546704910,
0.0000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000005942124110282162084771021763786206635183960120945825966484196336606425146340649,
0.0000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000001202444503206717557126909181274704397228478395209749095731712779033391926391198,
0.0000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000242884909908506007153003619415472375445563158350266433783683745897998670414669,
0.0000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000048972998262074928976961936241096277991257008000777613452825908906971204792392,
0.0000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000009856934444093803719372532530640264561524485955757776960895087428939226996512,
0.0000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000001980451968572522749607967614993932766170680264660055933509636939495931491763,
0.0000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000397220972221788979894367803836898596901130295396926168947695572151464456099,
0.0000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000079534115669830405822216956209875700901229519094667908995718771980706527885,
0.0000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000015897765569666620683853483199570538062841663082637580851387849101114036275,
0.0000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000003172399410620098436576900032867211863847157547565410653285381176436977165,
0.0000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000631999108760305898072139842480738045257709302610348948440047433539578798,
0.0000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000125698324419273001679433640567183871638643035430138837373425616276172534,
0.0000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000024959415343713118579136025273705701449616482001490893105424758476330333,
0.0000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000004948101515865956105075683317810977810545230014945371327010552914271180,
0.0000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000979375739242635315800250998455877092792949376481095214365023755818108,
0.0000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000193541367895564666195205778113598589610100250414017169244777020322635,
0.0000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000038187310385698945368333257186876457063550064655742500306878542963094,
0.0000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000007523018292615525892599331459534802700515655672386695553462776894518,
0.0000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000001479789129083421052279119401245791454061992863280342588952084055349,
0.0000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000290635732845073783177796034559417637667485072216652805423560925208,
0.0000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000056996258486075768002161845240936616720174334964353857021149791632,
0.0000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000011160880566822626813478280486426092463575724514952341852279792815,
0.0000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000002182287030759346283018802393102210769486139495801623385991569311,
0.0000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000426081831770488345106563749275776728640380860656081819013038157,
0.0000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000083070771628368074178673277005229498231797179186590750604833645,
0.0000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000016172748127055371092096715703249289181780681106305639584070065,
0.0000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000003144169384308782538116944933755754125906674113663579650306240,
0.0000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000610408652491198031625954151052653292927893902212743461660231,
0.0000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000118340686444593538185244651891285871962045753516123352773968,
0.0000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000022911424200848610286527449842035552091087358374608143189707,
0.0000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000004429763625306429761933206429599267285536668907058868694393,
0.0000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000855313391749999276777019173377314788848820777410676440337,
0.0000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000164927075300267213806065426488470072149825254462339636746,
0.0000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000031760420909701215546573928135687356905299226811617276013,
0.0000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000006108206546069081125093238825526974795202711450821122792,
0.0000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000001173221051642868766730528406256789229470543783282462143,
0.0000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000225055729269808595634372868950667257111175861017991239,
0.0000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000043117120359700575603728346140990665671948256233285420,
0.0000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000008250193962725188715638041781079885673081297596401390,
0.0000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000001576661728811032506703517082760061438480197638194822,
0.0000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000300938673899919136101467562187530666566610755696426,
0.0000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000057370373723299338321219587424540596982611420046468,
0.0000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000010923770792654821248056708807308777924368127385749,
0.0000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000002077483890466077413958424718205098738541039235081,
0.0000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000394627945151479572923518480705776360221416413435,
0.0000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000074873464934540395198355681544972371300881030045,
0.0000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000014189357455893245807176700287432535901096926631,
0.0000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000002685943972516762530909916187125743558474081044,
0.0000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000507849760032241473757153035871553747385198152,
0.0000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000095914052267637703781329387684689819601254378,
0.0000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000018094328096430601132592685315046466486448714,
0.0000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000003409733259512254389717179899992445409997655,
0.0000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000641830736108713046749391729382821527563120,
0.0000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000120683294700500028823805963984532696244737,
0.0000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000022667554913266282607243418661876699316857,
0.0000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000004253019193406905175572030375588783655825,
0.0000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000797130417097451620868480936605616196566,
0.0000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000149246778855069379800859384184969519866,
0.0000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000027914395179792076257823758439454637524,
0.0000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000005215587348995806846529421253472796442,
0.0000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000973495604384939017145724388542643823,
0.0000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000181520013604373814232163317148856266,
0.0000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000033812611578198099415841961604673066,
0.0000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000006292170461527816426115831960869192,
0.0000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000001169751594652107175170889330443891,
0.0000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000217251111842141999366846505325148,
0.0000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000040309676598291630677714168324741,
0.0000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000007472041393223405318259180974727,
0.0000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000001383743313110796783905450613164,
0.0000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000256012830434228651578849442253,
0.0000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000047321819427244348471240369691,
0.0000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000008738928369282151589365590380,
0.0000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000001612335672498080146439082517,
0.0000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000297205429218796646311649209,
0.0000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000054735037976228356548424996,
0.0000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000010071285589228932927713528,
0.0000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000001851478152737218981750606,
0.0000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000340071356250196635737900,
0.0000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000062408416067627775826960,
0.0000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000011443339506241275229251,
0.0000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000002096694982441281193612,
0.0000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000384080620973909833321,
0.0000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000070405744205689638844,
0.0000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000013099984546781930246,
0.0000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000002584048791428514630,
0.0000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000653280956375423663,
0.0000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000227732405352638650,
0.0000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000254600425017447063,
0.0000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000226839660076911636,
0.0000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000239102502418095139

